Recurrent Neural Network Control of a Hybrid Dynamic Transfemoral Prosthesis with EdgeDRNN Accelerator

Lower leg prostheses could improve the life quality of amputees by increasing comfort and reducing energy to locomote, but currently control methods are limited in modulating behaviors based upon the human's experience. This paper describes the first steps toward learning complex controllers for dynamical robotic assistive devices. We provide the first example of behavioral cloning to control a powered transfemoral prostheses using a Gated Recurrent Unit (GRU) based recurrent neural network (RNN) running on a custom hardware accelerator that exploits temporal sparsity. The RNN is trained on data collected from the original prosthesis controller. The RNN inference is realized by a novel EdgeDRNN accelerator in real-time. Experimental results show that the RNN can replace the nominal PD controller to realize end-to-end control of the AMPRO3 prosthetic leg walking on flat ground and unforeseen slopes with comparable tracking accuracy. EdgeDRNN computes the RNN about 240 times faster than real time, opening the possibility of running larger networks for more complex tasks in the future. Implementing an RNN on this real-time dynamical system with impacts sets the ground work to incorporate other learned elements of the human-prosthesis system into prosthesis control.

==> Acknowledgement_of_the_final_submission_of_Contributed_paper_1923_for_ICRA_2020.txt <==

Subject:
Acknowledgement of the final submission of Contributed paper 1923 for ICRA 2020
From:
"The PaperPlaza Conference/Journal Management System" <ras.101@papercept.net>
Date:
3/4/2020, 12:14 AM
To:
chang.gao@uzh.ch
CC:
rgehlhar@caltech.edu, ames@caltech.edu, shih@ini.phys.ethz.ch, tobi@ini.phys.ethz.ch

Message from The PaperPlaza Conference/Journal Management System


To: Mr. Chang Gao
Re: Final version of paper No. 1923 "Recurrent Neural Network Control of a Hybrid Dynamical Transfemoral Prosthesis with EdgeDRNN Accelerator" 

Dear Author:

This email is to acknowledge receipt of your final paper submitted to the ICRA 2020, Paris, France.

Attached below are relevant data of your paper for you to verify. If there is any error or necessary change, please update your data at:

 http://ras.papercept.net

For any correspondence regarding this paper, be sure to refer to your paper ID as well as your PIN.

If you haven't already please start to organize your travel and start the process to obtain a visa. If you need a formal letter of invitation we are happy to provide you with one. All the details can be found on the conference website under Registration&Travel.

Thank you for your submission.

Wolfram Burgard 
Program Chair ICRA 2020

------------------------------------------------
Manuscript data
===============

Authors and title:

Chang Gao, Rachel Gehlhar, Aaron Ames, Shih-Chii Liu, Tobi Delbruck
Recurrent Neural Network Control of a Hybrid Dynamical Transfemoral Prosthesis with EdgeDRNN Accelerator

Submission number: 1923
Type of submission: Contributed paper
Status: Final version received
Conference: 2020 IEEE International Conference on Robotics and Automation (ICRA)


------------------------------------------------
Log in at https://ras.papercept.net/conferences/scripts/start.pl using your PIN 267453 and password to check the status of your submission
You may update the final version information and re-upload the manuscript until the final submission deadline March 3, 2020
You may also re-upload any attachments to the submission. Please check the site for the deadlines
If you do not have your password then follow the link https://ras.papercept.net/conferences/scripts/pinwizard.pl to retrieve it



